Base Station Cooperation with Feedback Optimization: A Large System Analysis

In this paper, we study feedback optimization problems that maximize the users' signal to interference plus noise ratio (SINR) in a two-cell MIMO broadcast channel. Assuming the users learn their direct and interfering channels perfectly, they can feed back this information to the base stations (BSs) over the uplink channels. The BSs then use the channel information to design their transmission scheme. Two types of feedback are considered: analog and digital. In the analog feedback case, the users send their unquantized and uncoded CSI over the uplink channels. In this context, given a user's fixed transmit power, we investigate how he/she should optimally allocate it to feed back the direct and interfering (or cross) CSI for two types of base station cooperation schemes, namely, Multi-Cell Processing (MCP) and Coordinated Beamforming (CBf). In the digital feedback case, the direct and cross link channel vectors of each user are quantized separately, each using RVQ, with different size codebooks. The users then send the index of the quantization vector in the corresponding codebook to the BSs. Similar to the feedback optimization problem in the analog feedback, we investigate the optimal bit partitioning for the direct and interfering link for both types of cooperation. We focus on regularized channel inversion precoding structures and perform our analysis in the large system limit in which the number of users per cell ($K$) and the number of antennas per BS ($N$) tend to infinity with their ratio $\beta=\frac{K}{N}$ held fixed.

==> Bd_vs_epsil_beta06_Xt4Pd10_CBf.dat <==
  0.0000000e+000  4.0000000e+000
  1.0000000e-002  4.0000000e+000
  2.0000000e-002  4.0000000e+000
  3.0000000e-002  4.0000000e+000
  4.0000000e-002  4.0000000e+000
  5.0000000e-002  4.0000000e+000
  6.0000000e-002  4.0000000e+000
  7.0000000e-002  4.0000000e+000
  8.0000000e-002  4.0000000e+000
  9.0000000e-002  4.0000000e+000
  1.0000000e-001  4.0000000e+000
  1.1000000e-001  4.0000000e+000
  1.2000000e-001  4.0000000e+000
  1.3000000e-001  4.0000000e+000
  1.4000000e-001  4.0000000e+000
  1.5000000e-001  4.0000000e+000
  1.6000000e-001  4.0000000e+000
  1.7000000e-001  4.0000000e+000
  1.8000000e-001  4.0000000e+000
  1.9000000e-001  4.0000000e+000
  2.0000000e-001  3.9744924e+000
  2.1000000e-001  3.9326510e+000
  2.2000000e-001  3.8930402e+000
  2.3000000e-001  3.8554497e+000
  2.4000000e-001  3.8196972e+000
  2.5000000e-001  3.7856234e+000
  2.6000000e-001  3.7530885e+000
  2.7000000e-001  3.7219690e+000
  2.8000000e-001  3.6921556e+000
  2.9000000e-001  3.6635506e+000
  3.0000000e-001  3.6360669e+000
  3.1000000e-001  3.6096262e+000
  3.2000000e-001  3.5841578e+000
  3.3000000e-001  3.5595981e+000
  3.4000000e-001  3.5358892e+000
  3.5000000e-001  3.5129784e+000
  3.6000000e-001  3.4908177e+000
  3.7000000e-001  3.4693633e+000
  3.8000000e-001  3.4485749e+000
  3.9000000e-001  3.4284156e+000
  4.0000000e-001  3.4088511e+000
  4.1000000e-001  3.3898504e+000
  4.2000000e-001  3.3713841e+000
  4.3000000e-001  3.3534254e+000
  4.4000000e-001  3.3359493e+000
  4.5000000e-001  3.3189326e+000
  4.6000000e-001  3.3023536e+000
  4.7000000e-001  3.2861922e+000
  4.8000000e-001  3.2704295e+000
  4.9000000e-001  3.2550480e+000
  5.0000000e-001  3.2400310e+000
  5.1000000e-001  3.2253631e+000
  5.2000000e-001  3.2110298e+000
  5.3000000e-001  3.1970173e+000
  5.4000000e-001  3.1833129e+000
  5.5000000e-001  3.1699043e+000
  5.6000000e-001  3.1567801e+000
  5.7000000e-001  3.1439296e+000
  5.8000000e-001  3.1313424e+000
  5.9000000e-001  3.1190089e+000
  6.0000000e-001  3.1069199e+000
  6.1000000e-001  3.0950668e+000
  6.2000000e-001  3.0834413e+000
  6.3000000e-001  3.0720355e+000
  6.4000000e-001  3.0608418e+000
  6.5000000e-001  3.0498538e+000
  6.6000000e-001  3.0390644e+000
  6.7000000e-001  3.0284665e+000
  6.8000000e-001  3.0180546e+000
  6.9000000e-001  3.0078230e+000
  7.0000000e-001  2.9977658e+000
  7.1000000e-001  2.9878778e+000
  7.2000000e-001  2.9781540e+000
  7.3000000e-001  2.9685893e+000
  7.4000000e-001  2.9591791e+000
  7.5000000e-001  2.9499192e+000
  7.6000000e-001  2.9408048e+000
  7.7000000e-001  2.9318321e+000
  7.8000000e-001  2.9229972e+000
  7.9000000e-001  2.9142963e+000
  8.0000000e-001  2.9057257e+000
  8.1000000e-001  2.8972818e+000
  8.2000000e-001  2.8889615e+000
  8.3000000e-001  2.8807614e+000
  8.4000000e-001  2.8726787e+000
  8.5000000e-001  2.8647100e+000
  8.6000000e-001  2.8568519e+000
  8.7000000e-001  2.8491027e+000
  8.8000000e-001  2.8414594e+000
  8.9000000e-001  2.8339193e+000
  9.0000000e-001  2.8264802e+000
  9.1000000e-001  2.8191388e+000
  9.2000000e-001  2.8118937e+000
  9.3000000e-001  2.8047425e+000
  9.4000000e-001  2.7976827e+000
  9.5000000e-001  2.7907125e+000
  9.6000000e-001  2.7838297e+000
  9.7000000e-001  2.7770325e+000
  9.8000000e-001  2.7703188e+000
  9.9000000e-001  2.7636870e+000
  1.0000000e+000  2.7571351e+000


==> Bd_vs_epsil_beta06_Xt4Pd10_MCP.dat <==
  0.0000000e+000  4.0000000e+000
  1.0000000e-002  3.9680094e+000
  2.0000000e-002  3.8935844e+000
  3.0000000e-002  3.8069288e+000
  4.0000000e-002  3.7221171e+000
  5.0000000e-002  3.6433442e+000
  6.0000000e-002  3.5712419e+000
  7.0000000e-002  3.5053564e+000
  8.0000000e-002  3.4449752e+000
  9.0000000e-002  3.3893908e+000
  1.0000000e-001  3.3379753e+000
  1.1000000e-001  3.2901931e+000
  1.2000000e-001  3.2455930e+000
  1.3000000e-001  3.2037960e+000
  1.4000000e-001  3.1644828e+000
  1.5000000e-001  3.1273834e+000
  1.6000000e-001  3.0922677e+000
  1.7000000e-001  3.0589389e+000
  1.8000000e-001  3.0272271e+000
  1.9000000e-001  2.9969855e+000
  2.0000000e-001  2.9680856e+000
  2.1000000e-001  2.9404151e+000
  2.2000000e-001  2.9138751e+000
  2.3000000e-001  2.8883778e+000
  2.4000000e-001  2.8638455e+000
  2.5000000e-001  2.8402084e+000
  2.6000000e-001  2.8174043e+000
  2.7000000e-001  2.7953771e+000
  2.8000000e-001  2.7740762e+000
  2.9000000e-001  2.7534556e+000
  3.0000000e-001  2.7334737e+000
  3.1000000e-001  2.7140926e+000
  3.2000000e-001  2.6952775e+000
  3.3000000e-001  2.6769967e+000
  3.4000000e-001  2.6592209e+000
  3.5000000e-001  2.6419234e+000
  3.6000000e-001  2.6250793e+000
  3.7000000e-001  2.6086657e+000
  3.8000000e-001  2.5926615e+000
  3.9000000e-001  2.5770469e+000
  4.0000000e-001  2.5618036e+000
  4.1000000e-001  2.5469146e+000
  4.2000000e-001  2.5323641e+000
  4.3000000e-001  2.5181371e+000
  4.4000000e-001  2.5042197e+000
  4.5000000e-001  2.4905990e+000
  4.6000000e-001  2.4772627e+000
  4.7000000e-001  2.4641994e+000
  4.8000000e-001  2.4513982e+000
  4.9000000e-001  2.4388490e+000
  5.0000000e-001  2.4265422e+000
  5.1000000e-001  2.4144688e+000
  5.2000000e-001  2.4026201e+000
  5.3000000e-001  2.3909881e+000
  5.4000000e-001  2.3795652e+000
  5.5000000e-001  2.3683440e+000
  5.6000000e-001  2.3573178e+000
  5.7000000e-001  2.3464798e+000
  5.8000000e-001  2.3358240e+000
  5.9000000e-001  2.3253444e+000
  6.0000000e-001  2.3150354e+000
  6.1000000e-001  2.3048915e+000
  6.2000000e-001  2.2949078e+000
  6.3000000e-001  2.2850792e+000
  6.4000000e-001  2.2754012e+000
  6.5000000e-001  2.2658692e+000
  6.6000000e-001  2.2564791e+000
  6.7000000e-001  2.2472267e+000
  6.8000000e-001  2.2381081e+000
  6.9000000e-001  2.2291197e+000
  7.0000000e-001  2.2202577e+000
  7.1000000e-001  2.2115188e+000
  7.2000000e-001  2.2028997e+000
  7.3000000e-001  2.1943972e+000
  7.4000000e-001  2.1860082e+000
  7.5000000e-001  2.1777298e+000
  7.6000000e-001  2.1695593e+000
  7.7000000e-001  2.1614938e+000
  7.8000000e-001  2.1535308e+000
  7.9000000e-001  2.1456678e+000
  8.0000000e-001  2.1379023e+000
  8.1000000e-001  2.1302321e+000
  8.2000000e-001  2.1226548e+000
  8.3000000e-001  2.1151683e+000
  8.4000000e-001  2.1077705e+000
  8.5000000e-001  2.1004593e+000
  8.6000000e-001  2.0932328e+000
  8.7000000e-001  2.0860892e+000
  8.8000000e-001  2.0790265e+000
  8.9000000e-001  2.0720431e+000
  9.0000000e-001  2.0651372e+000
  9.1000000e-001  2.0583071e+000
  9.2000000e-001  2.0515512e+000
  9.3000000e-001  2.0448680e+000
  9.4000000e-001  2.0382560e+000
  9.5000000e-001  2.0317137e+000
  9.6000000e-001  2.0252397e+000
  9.7000000e-001  2.0188327e+000
  9.8000000e-001  2.0124912e+000
  9.9000000e-001  2.0062141e+000
  1.0000000e+000  2.0000000e+000


==> SINR_vs_epsil_beta06_Xt4Pd10_CBf.dat <==
  0.0000000e+000  4.8348994e+000
  1.0000000e-002  4.5858427e+000
  2.0000000e-002  4.3527150e+000
  3.0000000e-002  4.1388823e+000
  4.0000000e-002  3.9442272e+000
  5.0000000e-002  3.7672864e+000
  6.0000000e-002  3.6062329e+000
  7.0000000e-002  3.4592622e+000
  8.0000000e-002  3.3247279e+000
  9.0000000e-002  3.2011767e+000
  1.0000000e-001  3.0873446e+000
  1.1000000e-001  2.9821380e+000
  1.2000000e-001  2.8846123e+000
  1.3000000e-001  2.7939506e+000
  1.4000000e-001  2.7094438e+000
  1.5000000e-001  2.6304767e+000
  1.6000000e-001  2.5565117e+000
  1.7000000e-001  2.4870779e+000
  1.8000000e-001  2.4217618e+000
  1.9000000e-001  2.3601984e+000
  2.0000000e-001  2.3021833e+000
  2.1000000e-001  2.2478841e+000
  2.2000000e-001  2.1969749e+000
  2.3000000e-001  2.1491182e+000
  2.4000000e-001  2.1040221e+000
  2.5000000e-001  2.0614321e+000
  2.6000000e-001  2.0211253e+000
  2.7000000e-001  1.9829059e+000
  2.8000000e-001  1.9466004e+000
  2.9000000e-001  1.9120552e+000
  3.0000000e-001  1.8791330e+000
  3.1000000e-001  1.8477114e+000
  3.2000000e-001  1.8176803e+000
  3.3000000e-001  1.7889407e+000
  3.4000000e-001  1.7614031e+000
  3.5000000e-001  1.7349864e+000
  3.6000000e-001  1.7096170e+000
  3.7000000e-001  1.6852280e+000
  3.8000000e-001  1.6617580e+000
  3.9000000e-001  1.6391513e+000
  4.0000000e-001  1.6173564e+000
  4.1000000e-001  1.5963271e+000
  4.2000000e-001  1.5760172e+000
  4.3000000e-001  1.5563894e+000
  4.4000000e-001  1.5374059e+000
  4.5000000e-001  1.5190323e+000
  4.6000000e-001  1.5012368e+000
  4.7000000e-001  1.4839901e+000
  4.8000000e-001  1.4672640e+000
  4.9000000e-001  1.4510341e+000
  5.0000000e-001  1.4352767e+000
  5.1000000e-001  1.4199683e+000
  5.2000000e-001  1.4050885e+000
  5.3000000e-001  1.3906178e+000
  5.4000000e-001  1.3765384e+000
  5.5000000e-001  1.3628321e+000
  5.6000000e-001  1.3494835e+000
  5.7000000e-001  1.3364787e+000
  5.8000000e-001  1.3238011e+000
  5.9000000e-001  1.3114375e+000
  6.0000000e-001  1.2993768e+000
  6.1000000e-001  1.2876062e+000
  6.2000000e-001  1.2761137e+000
  6.3000000e-001  1.2648894e+000
  6.4000000e-001  1.2539226e+000
  6.5000000e-001  1.2432038e+000
  6.6000000e-001  1.2327251e+000
  6.7000000e-001  1.2224745e+000
  6.8000000e-001  1.2124469e+000
  6.9000000e-001  1.2026335e+000
  7.0000000e-001  1.1930268e+000
  7.1000000e-001  1.1836196e+000
  7.2000000e-001  1.1744053e+000
  7.3000000e-001  1.1653776e+000
  7.4000000e-001  1.1565299e+000
  7.5000000e-001  1.1478566e+000
  7.6000000e-001  1.1393521e+000
  7.7000000e-001  1.1310104e+000
  7.8000000e-001  1.1228282e+000
  7.9000000e-001  1.1147986e+000
  8.0000000e-001  1.1069179e+000
  8.1000000e-001  1.0991812e+000
  8.2000000e-001  1.0915838e+000
  8.3000000e-001  1.0841236e+000
  8.4000000e-001  1.0767944e+000
  8.5000000e-001  1.0695932e+000
  8.6000000e-001  1.0625163e+000
  8.7000000e-001  1.0555602e+000
  8.8000000e-001  1.0487216e+000
  8.9000000e-001  1.0419972e+000
  9.0000000e-001  1.0353839e+000
  9.1000000e-001  1.0288787e+000
  9.2000000e-001  1.0224787e+000
  9.3000000e-001  1.0161799e+000
  9.4000000e-001  1.0099833e+000
  9.5000000e-001  1.0038827e+000
  9.6000000e-001  9.9787670e-001
  9.7000000e-001  9.9196299e-001
  9.8000000e-001  9.8613924e-001
  9.9000000e-001  9.8040320e-001
  1.0000000e+000  9.7475272e-001
  1.0100000e+000  9.6918572e-001
  1.0200000e+000  9.6370016e-001
  1.0300000e+000  9.5829411e-001
  1.0400000e+000  9.5296568e-001
  1.0500000e+000  9.4771306e-001
  1.0600000e+000  9.4253442e-001
  1.0700000e+000  9.3742816e-001
  1.0800000e+000  9.3239255e-001
  1.0900000e+000  9.2742603e-001
  1.1000000e+000  9.2252702e-001
  1.1100000e+000  9.1769403e-001
  1.1200000e+000  9.1292561e-001
  1.1300000e+000  9.0822035e-001
  1.1400000e+000  9.0357686e-001
  1.1500000e+000  8.9899384e-001
  1.1600000e+000  8.9446998e-001
  1.1700000e+000  8.9000405e-001
  1.1800000e+000  8.8559482e-001
  1.1900000e+000  8.8124112e-001
  1.2000000e+000  8.7694180e-001
  1.2100000e+000  8.7269575e-001
  1.2200000e+000  8.6850198e-001
  1.2300000e+000  8.6435918e-001
  1.2400000e+000  8.6026658e-001
  1.2500000e+000  8.5622312e-001
  1.2600000e+000  8.5222781e-001
  1.2700000e+000  8.4827973e-001
  1.2800000e+000  8.4437796e-001
  1.2900000e+000  8.4052161e-001
  1.3000000e+000  8.3670984e-001
  1.3100000e+000  8.3294176e-001
  1.3200000e+000  8.2921654e-001
  1.3300000e+000  8.2553344e-001
  1.3400000e+000  8.2189166e-001
  1.3500000e+000  8.1829043e-001
  1.3600000e+000  8.1472901e-001
  1.3700000e+000  8.1120675e-001
  1.3800000e+000  8.0772276e-001
  1.3900000e+000  8.0427655e-001
  1.4000000e+000  8.0086736e-001
  1.4100000e+000  7.9749458e-001
  1.4200000e+000  7.9415753e-001
  1.4300000e+000  7.9085562e-001
  1.4400000e+000  7.8758825e-001
  1.4500000e+000  7.8435479e-001
  1.4600000e+000  7.8115471e-001
  1.4700000e+000  7.7798741e-001
  1.4800000e+000  7.7485236e-001
  1.4900000e+000  7.7174900e-001
  1.5000000e+000  7.6867684e-001
  1.5100000e+000  7.6563535e-001
  1.5200000e+000  7.6262402e-001
  1.5300000e+000  7.5964236e-001
  1.5400000e+000  7.5668992e-001
  1.5500000e+000  7.5376621e-001
  1.5600000e+000  7.5087065e-001
  1.5700000e+000  7.4800312e-001
  1.5800000e+000  7.4516291e-001
  1.5900000e+000  7.4234961e-001
  1.6000000e+000  7.3956287e-001
  1.6100000e+000  7.3680229e-001
  1.6200000e+000  7.3406740e-001
  1.6300000e+000  7.3135788e-001
  1.6400000e+000  7.2867329e-001
  1.6500000e+000  7.2601242e-001
  1.6600000e+000  7.2337745e-001
  1.6700000e+000  7.2076552e-001
  1.6800000e+000  7.1817703e-001
  1.6900000e+000  7.1561172e-001
  1.7000000e+000  7.1306918e-001
  1.7100000e+000  7.1054921e-001
  1.7200000e+000  7.0805130e-001
  1.7300000e+000  7.0557526e-001
  1.7400000e+000  7.0312073e-001
  1.7500000e+000  7.0068742e-001
  1.7600000e+000  6.9827504e-001
  1.7700000e+000  6.9588328e-001
  1.7800000e+000  6.9351176e-001
  1.7900000e+000  6.9116045e-001
  1.8000000e+000  6.8882878e-001
  1.8100000e+000  6.8651667e-001
  1.8200000e+000  6.8422371e-001
  1.8300000e+000  6.8194984e-001
  1.8400000e+000  6.7969457e-001
  1.8500000e+000  6.7745792e-001
  1.8600000e+000  6.7523935e-001
  1.8700000e+000  6.7303879e-001
  1.8800000e+000  6.7085597e-001
  1.8900000e+000  6.6869054e-001
  1.9000000e+000  6.6654257e-001
  1.9100000e+000  6.6441155e-001
  1.9200000e+000  6.6229729e-001
  1.9300000e+000  6.6019982e-001
  1.9400000e+000  6.5811857e-001
  1.9500000e+000  6.5605362e-001
  1.9600000e+000  6.5400442e-001
  1.9700000e+000  6.5197125e-001
  1.9800000e+000  6.4995255e-001
  1.9900000e+000  6.4795126e-001
  2.0000000e+000  6.4596403e-001


==> SINR_vs_epsil_beta06_Xt4Pd10_MCP.dat <==
  0.0000000e+000  4.8348994e+000
  1.0000000e-002  4.3928744e+000
  2.0000000e-002  4.0841067e+000
  3.0000000e-002  3.8561335e+000
  4.0000000e-002  3.6794635e+000
  5.0000000e-002  3.5373825e+000
  6.0000000e-002  3.4198980e+000
  7.0000000e-002  3.3206725e+000
  8.0000000e-002  3.2354726e+000
  9.0000000e-002  3.1613454e+000
  1.0000000e-001  3.0961568e+000
  1.1000000e-001  3.0383178e+000
  1.2000000e-001  2.9866160e+000
  1.3000000e-001  2.9401068e+000
  1.4000000e-001  2.8980404e+000
  1.5000000e-001  2.8598129e+000
  1.6000000e-001  2.8249309e+000
  1.7000000e-001  2.7929867e+000
  1.8000000e-001  2.7636396e+000
  1.9000000e-001  2.7366023e+000
  2.0000000e-001  2.7116304e+000
  2.1000000e-001  2.6885145e+000
  2.2000000e-001  2.6670739e+000
  2.3000000e-001  2.6471516e+000
  2.4000000e-001  2.6286104e+000
  2.5000000e-001  2.6113301e+000
  2.6000000e-001  2.5952044e+000
  2.7000000e-001  2.5801389e+000
  2.8000000e-001  2.5660500e+000
  2.9000000e-001  2.5528625e+000
  3.0000000e-001  2.5405094e+000
  3.1000000e-001  2.5289301e+000
  3.2000000e-001  2.5180699e+000
  3.3000000e-001  2.5078795e+000
  3.4000000e-001  2.4983138e+000
  3.5000000e-001  2.4893321e+000
  3.6000000e-001  2.4808968e+000
  3.7000000e-001  2.4729740e+000
  3.8000000e-001  2.4655322e+000
  3.9000000e-001  2.4585426e+000
  4.0000000e-001  2.4519788e+000
  4.1000000e-001  2.4458162e+000
  4.2000000e-001  2.4400324e+000
  4.3000000e-001  2.4346063e+000
  4.4000000e-001  2.4295186e+000
  4.5000000e-001  2.4247511e+000
  4.6000000e-001  2.4202872e+000
  4.7000000e-001  2.4161113e+000
  4.8000000e-001  2.4122087e+000
  4.9000000e-001  2.4085659e+000
  5.0000000e-001  2.4051700e+000
  5.1000000e-001  2.4020093e+000
  5.2000000e-001  2.3990725e+000
  5.3000000e-001  2.3963491e+000
  5.4000000e-001  2.3938292e+000
  5.5000000e-001  2.3915037e+000
  5.6000000e-001  2.3893637e+000
  5.7000000e-001  2.3874011e+000
  5.8000000e-001  2.3856081e+000
  5.9000000e-001  2.3839773e+000
  6.0000000e-001  2.3825019e+000
  6.1000000e-001  2.3811752e+000
  6.2000000e-001  2.3799911e+000
  6.3000000e-001  2.3789438e+000
  6.4000000e-001  2.3780276e+000
  6.5000000e-001  2.3772373e+000
  6.6000000e-001  2.3765678e+000
  6.7000000e-001  2.3760144e+000
  6.8000000e-001  2.3755726e+000
  6.9000000e-001  2.3752380e+000
  7.0000000e-001  2.3750066e+000
  7.1000000e-001  2.3748745e+000
  7.2000000e-001  2.3748378e+000
  7.3000000e-001  2.3748931e+000
  7.4000000e-001  2.3750371e+000
  7.5000000e-001  2.3752663e+000
  7.6000000e-001  2.3755778e+000
  7.7000000e-001  2.3759687e+000
  7.8000000e-001  2.3764360e+000
  7.9000000e-001  2.3769771e+000
  8.0000000e-001  2.3775894e+000
  8.1000000e-001  2.3782704e+000
  8.2000000e-001  2.3790177e+000
  8.3000000e-001  2.3798291e+000
  8.4000000e-001  2.3807025e+000
  8.5000000e-001  2.3816356e+000
  8.6000000e-001  2.3826265e+000
  8.7000000e-001  2.3836733e+000
  8.8000000e-001  2.3847740e+000
  8.9000000e-001  2.3859271e+000
  9.0000000e-001  2.3871306e+000
  9.1000000e-001  2.3883830e+000
  9.2000000e-001  2.3896828e+000
  9.3000000e-001  2.3910283e+000
  9.4000000e-001  2.3924181e+000
  9.5000000e-001  2.3938509e+000
  9.6000000e-001  2.3953251e+000
  9.7000000e-001  2.3968397e+000
  9.8000000e-001  2.3983932e+000
  9.9000000e-001  2.3999844e+000
  1.0000000e+000  2.4016123e+000
  1.0100000e+000  2.4032756e+000
  1.0200000e+000  2.4049733e+000
  1.0300000e+000  2.4067042e+000
  1.0400000e+000  2.4084675e+000
  1.0500000e+000  2.4102621e+000
  1.0600000e+000  2.4120871e+000
  1.0700000e+000  2.4139414e+000
  1.0800000e+000  2.4158244e+000
  1.0900000e+000  2.4177351e+000
  1.1000000e+000  2.4196726e+000
  1.1100000e+000  2.4216362e+000
  1.1200000e+000  2.4236251e+000
  1.1300000e+000  2.4256385e+000
  1.1400000e+000  2.4276758e+000
  1.1500000e+000  2.4297361e+000
  1.1600000e+000  2.4318189e+000
  1.1700000e+000  2.4339235e+000
  1.1800000e+000  2.4360492e+000
  1.1900000e+000  2.4381954e+000
  1.2000000e+000  2.4403616e+000
  1.2100000e+000  2.4425470e+000
  1.2200000e+000  2.4447513e+000
  1.2300000e+000  2.4469737e+000
  1.2400000e+000  2.4492139e+000
  1.2500000e+000  2.4514712e+000
  1.2600000e+000  2.4537452e+000
  1.2700000e+000  2.4560354e+000
  1.2800000e+000  2.4583413e+000
  1.2900000e+000  2.4606625e+000
  1.3000000e+000  2.4629985e+000
  1.3100000e+000  2.4653489e+000
  1.3200000e+000  2.4677133e+000
  1.3300000e+000  2.4700912e+000
  1.3400000e+000  2.4724823e+000
  1.3500000e+000  2.4748862e+000
  1.3600000e+000  2.4773025e+000
  1.3700000e+000  2.4797309e+000
  1.3800000e+000  2.4821709e+000
  1.3900000e+000  2.4846223e+000
  1.4000000e+000  2.4870848e+000
  1.4100000e+000  2.4895579e+000
  1.4200000e+000  2.4920415e+000
  1.4300000e+000  2.4945351e+000
  1.4400000e+000  2.4970385e+000
  1.4500000e+000  2.4995514e+000
  1.4600000e+000  2.5020734e+000
  1.4700000e+000  2.5046045e+000
  1.4800000e+000  2.5071442e+000
  1.4900000e+000  2.5096923e+000
  1.5000000e+000  2.5122485e+000
  1.5100000e+000  2.5148127e+000
  1.5200000e+000  2.5173845e+000
  1.5300000e+000  2.5199637e+000
  1.5400000e+000  2.5225502e+000
  1.5500000e+000  2.5251436e+000
  1.5600000e+000  2.5277438e+000
  1.5700000e+000  2.5303505e+000
  1.5800000e+000  2.5329636e+000
  1.5900000e+000  2.5355828e+000
  1.6000000e+000  2.5382079e+000
  1.6100000e+000  2.5408389e+000
  1.6200000e+000  2.5434754e+000
  1.6300000e+000  2.5461172e+000
  1.6400000e+000  2.5487643e+000
  1.6500000e+000  2.5514165e+000
  1.6600000e+000  2.5540735e+000
  1.6700000e+000  2.5567352e+000
  1.6800000e+000  2.5594015e+000
  1.6900000e+000  2.5620721e+000
  1.7000000e+000  2.5647470e+000
  1.7100000e+000  2.5674260e+000
  1.7200000e+000  2.5701089e+000
  1.7300000e+000  2.5727957e+000
  1.7400000e+000  2.5754861e+000
  1.7500000e+000  2.5781800e+000
  1.7600000e+000  2.5808773e+000
  1.7700000e+000  2.5835779e+000
  1.7800000e+000  2.5862817e+000
  1.7900000e+000  2.5889885e+000
  1.8000000e+000  2.5916981e+000
  1.8100000e+000  2.5944106e+000
  1.8200000e+000  2.5971257e+000
  1.8300000e+000  2.5998434e+000
  1.8400000e+000  2.6025636e+000
  1.8500000e+000  2.6052861e+000
  1.8600000e+000  2.6080108e+000
  1.8700000e+000  2.6107377e+000
  1.8800000e+000  2.6134666e+000
  1.8900000e+000  2.6161975e+000
  1.9000000e+000  2.6189302e+000
  1.9100000e+000  2.6216647e+000
  1.9200000e+000  2.6244008e+000
  1.9300000e+000  2.6271385e+000
  1.9400000e+000  2.6298777e+000
  1.9500000e+000  2.6326183e+000
  1.9600000e+000  2.6353603e+000
  1.9700000e+000  2.6381035e+000
  1.9800000e+000  2.6408478e+000
  1.9900000e+000  2.6435933e+000
  2.0000000e+000  2.6463398e+000


==> SINR_vs_epsil_beta06_Xt4Pd10_SCP.dat <==
  0.0000000e+000  4.8348994e+000
  1.0000000e-002  4.5946188e+000
  2.0000000e-002  4.3795649e+000
  3.0000000e-002  4.1858688e+000
  4.0000000e-002  4.0104201e+000
  5.0000000e-002  3.8506894e+000
  6.0000000e-002  3.7045983e+000
  7.0000000e-002  3.5704226e+000
  8.0000000e-002  3.4467198e+000
  9.0000000e-002  3.3322736e+000
  1.0000000e-001  3.2260507e+000
  1.1000000e-001  3.1271682e+000
  1.2000000e-001  3.0348662e+000
  1.3000000e-001  2.9484878e+000
  1.4000000e-001  2.8674614e+000
  1.5000000e-001  2.7912878e+000
  1.6000000e-001  2.7195288e+000
  1.7000000e-001  2.6517980e+000
  1.8000000e-001  2.5877535e+000
  1.9000000e-001  2.5270915e+000
  2.0000000e-001  2.4695411e+000
  2.1000000e-001  2.4148601e+000
  2.2000000e-001  2.3628312e+000
  2.3000000e-001  2.3132587e+000
  2.4000000e-001  2.2659661e+000
  2.5000000e-001  2.2207935e+000
  2.6000000e-001  2.1775961e+000
  2.7000000e-001  2.1362419e+000
  2.8000000e-001  2.0966109e+000
  2.9000000e-001  2.0585933e+000
  3.0000000e-001  2.0220885e+000
  3.1000000e-001  1.9870044e+000
  3.2000000e-001  1.9532564e+000
  3.3000000e-001  1.9207663e+000
  3.4000000e-001  1.8894623e+000
  3.5000000e-001  1.8592780e+000
  3.6000000e-001  1.8301518e+000
  3.7000000e-001  1.8020268e+000
  3.8000000e-001  1.7748500e+000
  3.9000000e-001  1.7485723e+000
  4.0000000e-001  1.7231479e+000
  4.1000000e-001  1.6985342e+000
  4.2000000e-001  1.6746914e+000
  4.3000000e-001  1.6515822e+000
  4.4000000e-001  1.6291720e+000
  4.5000000e-001  1.6074281e+000
  4.6000000e-001  1.5863199e+000
  4.7000000e-001  1.5658189e+000
  4.8000000e-001  1.5458979e+000
  4.9000000e-001  1.5265318e+000
  5.0000000e-001  1.5076967e+000
  5.1000000e-001  1.4893700e+000
  5.2000000e-001  1.4715306e+000
  5.3000000e-001  1.4541584e+000
  5.4000000e-001  1.4372346e+000
  5.5000000e-001  1.4207412e+000
  5.6000000e-001  1.4046613e+000
  5.7000000e-001  1.3889789e+000
  5.8000000e-001  1.3736788e+000
  5.9000000e-001  1.3587466e+000
  6.0000000e-001  1.3441686e+000
  6.1000000e-001  1.3299318e+000
  6.2000000e-001  1.3160238e+000
  6.3000000e-001  1.3024328e+000
  6.4000000e-001  1.2891477e+000
  6.5000000e-001  1.2761579e+000
  6.6000000e-001  1.2634531e+000
  6.7000000e-001  1.2510236e+000
  6.8000000e-001  1.2388603e+000
  6.9000000e-001  1.2269543e+000
  7.0000000e-001  1.2152971e+000
  7.1000000e-001  1.2038808e+000
  7.2000000e-001  1.1926975e+000
  7.3000000e-001  1.1817400e+000
  7.4000000e-001  1.1710010e+000
  7.5000000e-001  1.1604740e+000
  7.6000000e-001  1.1501524e+000
  7.7000000e-001  1.1400300e+000
  7.8000000e-001  1.1301008e+000
  7.9000000e-001  1.1203591e+000
  8.0000000e-001  1.1107995e+000
  8.1000000e-001  1.1014166e+000
  8.2000000e-001  1.0922054e+000
  8.3000000e-001  1.0831609e+000
  8.4000000e-001  1.0742787e+000
  8.5000000e-001  1.0655540e+000
  8.6000000e-001  1.0569826e+000
  8.7000000e-001  1.0485603e+000
  8.8000000e-001  1.0402830e+000
  8.9000000e-001  1.0321470e+000
  9.0000000e-001  1.0241485e+000
  9.1000000e-001  1.0162837e+000
  9.2000000e-001  1.0085494e+000
  9.3000000e-001  1.0009421e+000
  9.4000000e-001  9.9345865e-001
  9.5000000e-001  9.8609582e-001
  9.6000000e-001  9.7885065e-001
  9.7000000e-001  9.7172021e-001
  9.8000000e-001  9.6470169e-001
  9.9000000e-001  9.5779235e-001
  1.0000000e+000  9.5098957e-001
  1.0100000e+000  9.4429080e-001
  1.0200000e+000  9.3769356e-001
  1.0300000e+000  9.3119547e-001
  1.0400000e+000  9.2479422e-001
  1.0500000e+000  9.1848757e-001
  1.0600000e+000  9.1227336e-001
  1.0700000e+000  9.0614947e-001
  1.0800000e+000  9.0011387e-001
  1.0900000e+000  8.9416459e-001
  1.1000000e+000  8.8829971e-001
  1.1100000e+000  8.8251738e-001
  1.1200000e+000  8.7681579e-001
  1.1300000e+000  8.7119320e-001
  1.1400000e+000  8.6564790e-001
  1.1500000e+000  8.6017825e-001
  1.1600000e+000  8.5478265e-001
  1.1700000e+000  8.4945954e-001
  1.1800000e+000  8.4420742e-001
  1.1900000e+000  8.3902481e-001
  1.2000000e+000  8.3391028e-001
  1.2100000e+000  8.2886246e-001
  1.2200000e+000  8.2387999e-001
  1.2300000e+000  8.1896156e-001
  1.2400000e+000  8.1410589e-001
  1.2500000e+000  8.0931174e-001
  1.2600000e+000  8.0457790e-001
  1.2700000e+000  7.9990321e-001
  1.2800000e+000  7.9528650e-001
  1.2900000e+000  7.9072667e-001
  1.3000000e+000  7.8622263e-001
  1.3100000e+000  7.8177332e-001
  1.3200000e+000  7.7737771e-001
  1.3300000e+000  7.7303479e-001
  1.3400000e+000  7.6874360e-001
  1.3500000e+000  7.6450316e-001
  1.3600000e+000  7.6031256e-001
  1.3700000e+000  7.5617088e-001
  1.3800000e+000  7.5207724e-001
  1.3900000e+000  7.4803078e-001
  1.4000000e+000  7.4403065e-001
  1.4100000e+000  7.4007603e-001
  1.4200000e+000  7.3616612e-001
  1.4300000e+000  7.3230014e-001
  1.4400000e+000  7.2847732e-001
  1.4500000e+000  7.2469691e-001
  1.4600000e+000  7.2095819e-001
  1.4700000e+000  7.1726044e-001
  1.4800000e+000  7.1360298e-001
  1.4900000e+000  7.0998511e-001
  1.5000000e+000  7.0640617e-001
  1.5100000e+000  7.0286553e-001
  1.5200000e+000  6.9936253e-001
  1.5300000e+000  6.9589657e-001
  1.5400000e+000  6.9246703e-001
  1.5500000e+000  6.8907333e-001
  1.5600000e+000  6.8571488e-001
  1.5700000e+000  6.8239111e-001
  1.5800000e+000  6.7910148e-001
  1.5900000e+000  6.7584544e-001
  1.6000000e+000  6.7262246e-001
  1.6100000e+000  6.6943201e-001
  1.6200000e+000  6.6627360e-001
  1.6300000e+000  6.6314672e-001
  1.6400000e+000  6.6005089e-001
  1.6500000e+000  6.5698562e-001
  1.6600000e+000  6.5395046e-001
  1.6700000e+000  6.5094494e-001
  1.6800000e+000  6.4796862e-001
  1.6900000e+000  6.4502106e-001
  1.7000000e+000  6.4210183e-001
  1.7100000e+000  6.3921050e-001
  1.7200000e+000  6.3634667e-001
  1.7300000e+000  6.3350993e-001
  1.7400000e+000  6.3069988e-001
  1.7500000e+000  6.2791614e-001
  1.7600000e+000  6.2515832e-001
  1.7700000e+000  6.2242606e-001
  1.7800000e+000  6.1971898e-001
  1.7900000e+000  6.1703672e-001
  1.8000000e+000  6.1437894e-001
  1.8100000e+000  6.1174529e-001
  1.8200000e+000  6.0913543e-001
  1.8300000e+000  6.0654903e-001
  1.8400000e+000  6.0398577e-001
  1.8500000e+000  6.0144531e-001
  1.8600000e+000  5.9892736e-001
  1.8700000e+000  5.9643159e-001
  1.8800000e+000  5.9395772e-001
  1.8900000e+000  5.9150544e-001
  1.9000000e+000  5.8907445e-001
  1.9100000e+000  5.8666449e-001
  1.9200000e+000  5.8427526e-001
  1.9300000e+000  5.8190649e-001
  1.9400000e+000  5.7955791e-001
  1.9500000e+000  5.7722925e-001
  1.9600000e+000  5.7492025e-001
  1.9700000e+000  5.7263066e-001
  1.9800000e+000  5.7036022e-001
  1.9900000e+000  5.6810869e-001
  2.0000000e+000  5.6587583e-001


==> SINR_vs_epsil_beta06_yup0_CBf.dat <==
  0.0000000e+000  1.6141534e+000
  1.0000000e-002  1.5951395e+000
  2.0000000e-002  1.5765984e+000
  3.0000000e-002  1.5585124e+000
  4.0000000e-002  1.5408647e+000
  5.0000000e-002  1.5236393e+000
  6.0000000e-002  1.5068209e+000
  7.0000000e-002  1.4903951e+000
  8.0000000e-002  1.4743481e+000
  9.0000000e-002  1.4586665e+000
  1.0000000e-001  1.4433380e+000
  1.1000000e-001  1.4283504e+000
  1.2000000e-001  1.4136923e+000
  1.3000000e-001  1.3993527e+000
  1.4000000e-001  1.3853212e+000
  1.5000000e-001  1.3715878e+000
  1.6000000e-001  1.3581428e+000
  1.7000000e-001  1.3449771e+000
  1.8000000e-001  1.3320819e+000
  1.9000000e-001  1.3194488e+000
  2.0000000e-001  1.3070696e+000
  2.1000000e-001  1.2949367e+000
  2.2000000e-001  1.2830426e+000
  2.3000000e-001  1.2713801e+000
  2.4000000e-001  1.2599425e+000
  2.5000000e-001  1.2487230e+000
  2.6000000e-001  1.2377155e+000
  2.7000000e-001  1.2269137e+000
  2.8000000e-001  1.2163119e+000
  2.9000000e-001  1.2059045e+000
  3.0000000e-001  1.1956859e+000
  3.1000000e-001  1.1856510e+000
  3.2000000e-001  1.1757947e+000
  3.3000000e-001  1.1661123e+000
  3.4000000e-001  1.1565990e+000
  3.5000000e-001  1.1472503e+000
  3.6000000e-001  1.1380619e+000
  3.7000000e-001  1.1290296e+000
  3.8000000e-001  1.1201494e+000
  3.9000000e-001  1.1114173e+000
  4.0000000e-001  1.1028296e+000
  4.1000000e-001  1.0943826e+000
  4.2000000e-001  1.0860729e+000
  4.3000000e-001  1.0778969e+000
  4.4000000e-001  1.0698514e+000
  4.5000000e-001  1.0619333e+000
  4.6000000e-001  1.0541395e+000
  4.7000000e-001  1.0464669e+000
  4.8000000e-001  1.0389127e+000
  4.9000000e-001  1.0314741e+000
  5.0000000e-001  1.0241485e+000
  5.1000000e-001  1.0169330e+000
  5.2000000e-001  1.0098254e+000
  5.3000000e-001  1.0028229e+000
  5.4000000e-001  9.9592343e-001
  5.5000000e-001  9.8912449e-001
  5.6000000e-001  9.8242389e-001
  5.7000000e-001  9.7581943e-001
  5.8000000e-001  9.6930903e-001
  5.9000000e-001  9.6289061e-001
  6.0000000e-001  9.5656220e-001
  6.1000000e-001  9.5032186e-001
  6.2000000e-001  9.4416771e-001
  6.3000000e-001  9.3809793e-001
  6.4000000e-001  9.3211075e-001
  6.5000000e-001  9.2620445e-001
  6.6000000e-001  9.2037734e-001
  6.7000000e-001  9.1462781e-001
  6.8000000e-001  9.0895427e-001
  6.9000000e-001  9.0335519e-001
  7.0000000e-001  8.9782906e-001
  7.1000000e-001  8.9237442e-001
  7.2000000e-001  8.8698987e-001
  7.3000000e-001  8.8167401e-001
  7.4000000e-001  8.7642551e-001
  7.5000000e-001  8.7124306e-001
  7.6000000e-001  8.6612537e-001
  7.7000000e-001  8.6107122e-001
  7.8000000e-001  8.5607939e-001
  7.9000000e-001  8.5114869e-001
  8.0000000e-001  8.4627799e-001
  8.1000000e-001  8.4146616e-001
  8.2000000e-001  8.3673956e-001
  8.3000000e-001  8.3311387e-001
  8.4000000e-001  8.2956835e-001
  8.5000000e-001  8.2609934e-001
  8.6000000e-001  8.2270355e-001
  8.7000000e-001  8.1937799e-001
  8.8000000e-001  8.1611995e-001
  8.9000000e-001  8.1292690e-001
  9.0000000e-001  8.0979650e-001
  9.1000000e-001  8.0672656e-001
  9.2000000e-001  8.0371505e-001
  9.3000000e-001  8.0076004e-001
  9.4000000e-001  7.9785970e-001
  9.5000000e-001  7.9501234e-001
  9.6000000e-001  7.9221631e-001
  9.7000000e-001  7.8947008e-001
  9.8000000e-001  7.8677217e-001
  9.9000000e-001  7.8412118e-001
  1.0000000e+000  7.8151578e-001


==> SINR_vs_epsil_beta06_yup0_MCP.dat <==
  0.0000000e+000  1.6141534e+000
  1.0000000e-002  1.5951395e+000
  2.0000000e-002  1.5765984e+000
  3.0000000e-002  1.5585124e+000
  4.0000000e-002  1.5408647e+000
  5.0000000e-002  1.5236393e+000
  6.0000000e-002  1.5068209e+000
  7.0000000e-002  1.4903951e+000
  8.0000000e-002  1.4743481e+000
  9.0000000e-002  1.4586665e+000
  1.0000000e-001  1.4433804e+000
  1.1000000e-001  1.4296874e+000
  1.2000000e-001  1.4179003e+000
  1.3000000e-001  1.4077519e+000
  1.4000000e-001  1.3990280e+000
  1.5000000e-001  1.3915539e+000
  1.6000000e-001  1.3851852e+000
  1.7000000e-001  1.3798011e+000
  1.8000000e-001  1.3752993e+000
  1.9000000e-001  1.3715924e+000
  2.0000000e-001  1.3686052e+000
  2.1000000e-001  1.3662726e+000
  2.2000000e-001  1.3645376e+000
  2.3000000e-001  1.3633501e+000
  2.4000000e-001  1.3626660e+000
  2.5000000e-001  1.3624460e+000
  2.6000000e-001  1.3626550e+000
  2.7000000e-001  1.3632617e+000
  2.8000000e-001  1.3642379e+000
  2.9000000e-001  1.3655582e+000
  3.0000000e-001  1.3671995e+000
  3.1000000e-001  1.3691408e+000
  3.2000000e-001  1.3713631e+000
  3.3000000e-001  1.3738489e+000
  3.4000000e-001  1.3765824e+000
  3.5000000e-001  1.3795488e+000
  3.6000000e-001  1.3827347e+000
  3.7000000e-001  1.3861276e+000
  3.8000000e-001  1.3897161e+000
  3.9000000e-001  1.3934896e+000
  4.0000000e-001  1.3974381e+000
  4.1000000e-001  1.4015526e+000
  4.2000000e-001  1.4058245e+000
  4.3000000e-001  1.4102458e+000
  4.4000000e-001  1.4148093e+000
  4.5000000e-001  1.4195079e+000
  4.6000000e-001  1.4243353e+000
  4.7000000e-001  1.4292852e+000
  4.8000000e-001  1.4343521e+000
  4.9000000e-001  1.4395307e+000
  5.0000000e-001  1.4448158e+000
  5.1000000e-001  1.4502027e+000
  5.2000000e-001  1.4556871e+000
  5.3000000e-001  1.4612647e+000
  5.4000000e-001  1.4669315e+000
  5.5000000e-001  1.4726839e+000
  5.6000000e-001  1.4785182e+000
  5.7000000e-001  1.4844311e+000
  5.8000000e-001  1.4904195e+000
  5.9000000e-001  1.4964803e+000
  6.0000000e-001  1.5026108e+000
  6.1000000e-001  1.5088081e+000
  6.2000000e-001  1.5150697e+000
  6.3000000e-001  1.5213932e+000
  6.4000000e-001  1.5277762e+000
  6.5000000e-001  1.5342165e+000
  6.6000000e-001  1.5407121e+000
  6.7000000e-001  1.5472609e+000
  6.8000000e-001  1.5538610e+000
  6.9000000e-001  1.5605106e+000
  7.0000000e-001  1.5672078e+000
  7.1000000e-001  1.5739512e+000
  7.2000000e-001  1.5807390e+000
  7.3000000e-001  1.5875698e+000
  7.4000000e-001  1.5944420e+000
  7.5000000e-001  1.6013544e+000
  7.6000000e-001  1.6083055e+000
  7.7000000e-001  1.6152941e+000
  7.8000000e-001  1.6223189e+000
  7.9000000e-001  1.6293789e+000
  8.0000000e-001  1.6364728e+000
  8.1000000e-001  1.6435995e+000
  8.2000000e-001  1.6507582e+000
  8.3000000e-001  1.6579476e+000
  8.4000000e-001  1.6651670e+000
  8.5000000e-001  1.6724153e+000
  8.6000000e-001  1.6796918e+000
  8.7000000e-001  1.6869954e+000
  8.8000000e-001  1.6943255e+000
  8.9000000e-001  1.7016813e+000
  9.0000000e-001  1.7090619e+000
  9.1000000e-001  1.7164666e+000
  9.2000000e-001  1.7238948e+000
  9.3000000e-001  1.7313458e+000
  9.4000000e-001  1.7388189e+000
  9.5000000e-001  1.7463134e+000
  9.6000000e-001  1.7538289e+000
  9.7000000e-001  1.7613646e+000
  9.8000000e-001  1.7689201e+000
  9.9000000e-001  1.7764948e+000
  1.0000000e+000  1.7840882e+000


==> av_ThdiffN_CBf_RVQ.dat <==
  5.0000000e+000  2.2782546e-001
  1.0000000e+001  1.1399060e-001
  1.5000000e+001  7.2410432e-002
  2.0000000e+001  5.4015518e-002
  2.5000000e+001  4.2608549e-002
  3.0000000e+001  3.5171825e-002
  3.5000000e+001  2.8642667e-002
  4.0000000e+001  2.4986639e-002
  5.0000000e+001  1.9539381e-002
  6.0000000e+001  1.6024708e-002


==> av_ThdiffN_MCP_RVQ.dat <==
  5.0000000e+000  3.1433915e-001
  1.0000000e+001  1.7315988e-001
  1.5000000e+001  1.2303032e-001
  2.0000000e+001  9.3688356e-002
  2.5000000e+001  7.4817833e-002
  3.0000000e+001  6.4332975e-002
  3.5000000e+001  5.4497861e-002
  4.0000000e+001  4.8157961e-002
  5.0000000e+001  3.9204805e-002
  6.0000000e+001  3.2968022e-002


==> av_ThdiffvsEpsil_CBf_RVQ.dat <==
  0.0000000e+000  0.0000000e+000
  5.0000000e-002  9.1652494e-007
  1.0000000e-001  4.4217718e-004
  1.5000000e-001  2.3752825e-003
  2.0000000e-001  6.9828242e-003
  2.5000000e-001  8.0420020e-003
  3.0000000e-001  7.8513077e-003
  3.5000000e-001  8.5898013e-003
  4.0000000e-001  8.1550544e-003
  4.5000000e-001  8.0153579e-003
  5.0000000e-001  7.4414528e-003
  5.5000000e-001  6.6578491e-003
  6.0000000e-001  7.4131753e-003
  6.5000000e-001  6.7523232e-003
  7.0000000e-001  6.4819732e-003
  7.5000000e-001  6.7675953e-003
  8.0000000e-001  6.5322374e-003
  8.5000000e-001  7.3974074e-003
  9.0000000e-001  6.4486153e-003
  9.5000000e-001  6.5577592e-003
  1.0000000e+000  6.2712822e-003


==> av_ThdiffvsEpsil_CBf_analog.dat <==
  5.0000000e-002  3.2215546e-003
  1.0000000e-001  8.8417341e-003
  1.5000000e-001  1.1143694e-002
  2.0000000e-001  1.5586364e-002
  2.5000000e-001  1.7704897e-002
  3.0000000e-001  2.0934149e-002
  3.5000000e-001  2.1618537e-002
  4.0000000e-001  2.5661544e-002
  4.5000000e-001  2.6307903e-002
  5.0000000e-001  3.0011356e-002
  5.5000000e-001  3.0754376e-002
  6.0000000e-001  3.3054460e-002
  6.5000000e-001  3.4346582e-002
  7.0000000e-001  3.8565106e-002
  7.5000000e-001  3.9072761e-002
  8.0000000e-001  3.9807317e-002
  8.5000000e-001  2.6293386e-002
  9.0000000e-001  2.7791226e-002
  9.5000000e-001  2.5198632e-002
  1.0000000e+000  2.4769670e-002


==> av_ThdiffvsEpsil_MCP_RVQ.dat <==
  0.0000000e+000  0.0000000e+000
  5.0000000e-002  1.7863084e-003
  1.0000000e-001  2.1921811e-003
  1.5000000e-001  1.8692332e-003
  2.0000000e-001  1.7335130e-003
  2.5000000e-001  1.8303935e-003
  3.0000000e-001  1.7131856e-003
  3.5000000e-001  2.1615587e-003
  4.0000000e-001  1.8136943e-003
  4.5000000e-001  1.6112254e-003
  5.0000000e-001  1.8478797e-003
  5.5000000e-001  1.6653995e-003
  6.0000000e-001  1.8498984e-003
  6.5000000e-001  1.9347356e-003
  7.0000000e-001  1.3793285e-003
  7.5000000e-001  1.4062966e-003
  8.0000000e-001  1.8129770e-003
  8.5000000e-001  1.5086646e-003
  9.0000000e-001  1.8831445e-003
  9.5000000e-001  1.4120283e-003
  1.0000000e+000  1.5833474e-003


==> av_ThdiffvsEpsil_MCP_analog.dat <==
  5.0000000e-002  4.0298311e-004
  1.0000000e-001  3.3627423e-003
  1.5000000e-001  4.6989967e-003
  2.0000000e-001  3.1670499e-003
  2.5000000e-001  2.8788594e-003
  3.0000000e-001  2.0580964e-003
  3.5000000e-001  1.4445150e-003
  4.0000000e-001  1.3854736e-003
  4.5000000e-001  1.3016071e-003
  5.0000000e-001  1.2416346e-003
  5.5000000e-001  1.3854047e-003
  6.0000000e-001  1.3757961e-003
  6.5000000e-001  1.0327848e-003
  7.0000000e-001  1.1003374e-003
  7.5000000e-001  1.1651478e-003
  8.0000000e-001  1.2191578e-003
  8.5000000e-001  1.1601282e-003
  9.0000000e-001  1.0230323e-003
  9.5000000e-001  1.0009532e-003
  1.0000000e+000  9.0659734e-004


==> av_ThdiffvsN_CBf_analog.dat <==
  5.0000000e+000  1.9147750e-001
  1.0000000e+001  9.0667937e-002
  1.5000000e+001  6.0717352e-002
  2.0000000e+001  4.0070377e-002
  2.5000000e+001  3.3097477e-002
  3.0000000e+001  2.7119841e-002
  3.5000000e+001  2.2329372e-002
  4.0000000e+001  2.0415330e-002
  5.0000000e+001  1.5641153e-002
  6.0000000e+001  1.2366241e-002


==> av_ThdiffvsN_MCP_analog.dat <==
  5.0000000e+000  1.7599587e-001
  1.0000000e+001  8.9357922e-002
  1.5000000e+001  6.3128570e-002
  2.0000000e+001  4.6594902e-002
  2.5000000e+001  3.6416581e-002
  3.0000000e+001  3.1398303e-002
  3.5000000e+001  2.5718859e-002
  4.0000000e+001  2.3137421e-002
  5.0000000e+001  1.7868307e-002
  6.0000000e+001  1.5642035e-002


==> dataSINRvsBt_adapt.dat <==
  epsil		  sinr_ana_mcp	  sinr_ana_cbf	  sinr_dig_mcp	  sinr_dig_cbf
  2.0000000e+000  1.3658183e+000  9.1210062e-001  1.0648851e+000  8.7897652e-001
  2.5000000e+000  1.6103485e+000  9.8831122e-001  1.3586248e+000  1.0004212e+000
  3.0000000e+000  1.8380990e+000  1.0473622e+000  1.6744716e+000  1.0971525e+000
  3.5000000e+000  2.0519839e+000  1.1150853e+000  2.0151488e+000  1.1957699e+000
  4.0000000e+000  2.2540341e+000  1.1785439e+000  2.3825019e+000  1.2993767e+000
  4.5000000e+000  2.4457480e+000  1.2373822e+000  2.7774551e+000  1.4062750e+000
  5.0000000e+000  2.6282800e+000  1.2919731e+000  3.1998994e+000  1.5149342e+000
  5.5000000e+000  2.8025499e+000  1.3427377e+000  3.6485691e+000  1.6239197e+000
  6.0000000e+000  2.9693106e+000  1.3900707e+000  4.1209497e+000  1.7318734e+000
  6.5000000e+000  3.1291919e+000  1.4343239e+000  4.6132562e+000  1.8375252e+000
  7.0000000e+000  3.2827299e+000  1.4758056e+000  5.1205091e+000  1.9397172e+000
  7.5000000e+000  3.4303878e+000  1.5147848e+000  5.6367235e+000  2.0374330e+000
  8.0000000e+000  3.5725707e+000  1.5514964e+000  6.1552057e+000  2.1298253e+000


==> dataSINRvsBt_fixed.dat <==
  epsil		  sinr_ana_mcp	  sinr_ana_cbf	  sinr_dig_mcp	  sinr_dig_cbf
  2.0000000e+000  1.5026108e+000  9.5656220e-001  1.0648851e+000  8.7897652e-001
  2.5000000e+000  1.7685353e+000  1.0303857e+000  1.3586248e+000  1.0004212e+000
  3.0000000e+000  2.0154619e+000  1.1034935e+000  1.6744716e+000  1.0971525e+000
  3.5000000e+000  2.2466567e+000  1.1762509e+000  2.0151488e+000  1.1957699e+000
  4.0000000e+000  2.4644029e+000  1.2430271e+000  2.3825019e+000  1.2993767e+000
  4.5000000e+000  2.6703923e+000  1.3043624e+000  2.7774551e+000  1.4062750e+000
  5.0000000e+000  2.8659349e+000  1.3608715e+000  3.1998994e+000  1.5149342e+000
  5.5000000e+000  3.0520797e+000  1.4131165e+000  3.6485691e+000  1.6239197e+000
  6.0000000e+000  3.2296893e+000  1.4615864e+000  4.1209497e+000  1.7318734e+000
  6.5000000e+000  3.3994882e+000  1.5067007e+000  4.6132562e+000  1.8375252e+000
  7.0000000e+000  3.5620956e+000  1.5488187e+000  5.1205091e+000  1.9397172e+000
  7.5000000e+000  3.7180480e+000  1.5882490e+000  5.6367235e+000  2.0374330e+000
  8.0000000e+000  3.8678159e+000  1.6252576e+000  6.1552057e+000  2.1298253e+000


==> dataSINRvsEpsil_compareAFvsDF_appr1.dat <==
  epsil		  sinr_ana_mcp	  sinr_ana_cbf	  sinr_dig_mcp	  sinr_dig_cbf
  0.0000000e+000  1.6141534e+000  1.6141534e+000  2.1162181e+000  2.1162181e+000
  5.0000000e-002  1.5236393e+000  1.5236393e+000  1.8005501e+000  1.9584720e+000
  1.0000000e-001  1.4433804e+000  1.4433380e+000  1.6299645e+000  1.8132725e+000
  1.5000000e-001  1.3915539e+000  1.3715878e+000  1.5335703e+000  1.6864734e+000
  2.0000000e-001  1.3686052e+000  1.3070696e+000  1.4785218e+000  1.5765333e+000
  2.5000000e-001  1.3624460e+000  1.2487230e+000  1.4486992e+000  1.4807960e+000
  3.0000000e-001  1.3671995e+000  1.1956859e+000  1.4354537e+000  1.3968258e+000
  3.5000000e-001  1.3795488e+000  1.1472503e+000  1.4337432e+000  1.3226167e+000
  4.0000000e-001  1.3974381e+000  1.1028296e+000  1.4404226e+000  1.2565596e+000
  4.5000000e-001  1.4195079e+000  1.0619333e+000  1.4534222e+000  1.1973718e+000
  5.0000000e-001  1.4448158e+000  1.0241485e+000  1.4713198e+000  1.1440165e+000
  5.5000000e-001  1.4726839e+000  9.8912449e-001  1.4931032e+000  1.0956582e+000
  6.0000000e-001  1.5026108e+000  9.5656220e-001  1.5180310e+000  1.0516132e+000
  6.5000000e-001  1.5342165e+000  9.2620445e-001  1.5455470e+000  1.0119597e+000
  7.0000000e-001  1.5672078e+000  8.9782906e-001  1.5752249e+000  9.7698703e-001
  7.5000000e-001  1.6013544e+000  8.7124306e-001  1.6067324e+000  9.4592164e-001
  8.0000000e-001  1.6364728e+000  8.4627799e-001  1.6398063e+000  9.1814636e-001
  8.5000000e-001  1.6724153e+000  8.2609934e-001  1.6742356e+000  8.9317081e-001
  9.0000000e-001  1.7090619e+000  8.0979650e-001  1.7098488e+000  8.7059954e-001
  9.5000000e-001  1.7463134e+000  7.9501234e-001  1.7465051e+000  8.5010956e-001
  1.0000000e+000  1.7840882e+000  7.8151578e-001  1.7840882e+000  8.3143396e-001
  1.0500000e+000  1.8223177e+000  7.6912959e-001  1.8225005e+000  8.1435004e-001
  1.1000000e+000  1.8609445e+000  7.5771217e-001  1.8616603e+000  7.9867032e-001
  1.1500000e+000  1.8999199e+000  7.4714745e-001  1.9014979e+000  7.8423571e-001
  1.2000000e+000  1.9392027e+000  7.3733868e-001  1.9419542e+000  7.7091028e-001
  1.2500000e+000  1.9787576e+000  7.2820412e-001  1.9829782e+000  7.5857714e-001
  1.3000000e+000  2.0185541e+000  7.1967405e-001  2.0245261e+000  7.4713520e-001
  1.3500000e+000  2.0585662e+000  7.1168845e-001  2.0665598e+000  7.3649660e-001
  1.4000000e+000  2.0987711e+000  7.0419528e-001  2.1090462e+000  7.2658448e-001
  1.4500000e+000  2.1391494e+000  6.9714918e-001  2.1519562e+000  7.1733153e-001
  1.5000000e+000  2.1796837e+000  6.9051032e-001  2.1952644e+000  7.0867836e-001
  1.5500000e+000  2.2203592e+000  6.8424360e-001  2.2389483e+000  7.0057244e-001
  1.6000000e+000  2.2611625e+000  6.7831795e-001  2.2829879e+000  6.9296717e-001
  1.6500000e+000  2.3020823e+000  6.7270572e-001  2.3273657e+000  6.8582099e-001
  1.7000000e+000  2.3431083e+000  6.6738224e-001  2.3720658e+000  6.7909676e-001
  1.7500000e+000  2.3842315e+000  6.6232540e-001  2.4170741e+000  6.7276127e-001
  1.8000000e+000  2.4254438e+000  6.5751534e-001  2.4623781e+000  6.6678459e-001
  1.8500000e+000  2.4667382e+000  6.5293414e-001  2.5079664e+000  6.6113985e-001
  1.9000000e+000  2.5081085e+000  6.4856563e-001  2.5538288e+000  6.5580246e-001
  1.9500000e+000  2.5495489e+000  6.4439511e-001  2.5999561e+000  6.5075059e-001
  2.0000000e+000  2.5910544e+000  6.4040925e-001  2.6463398e+000  6.4596414e-001


==> dataSINRvsEpsil_compareAFvsDF_appr2.dat <==
  epsil		  sinr_ana_mcp	  sinr_ana_cbf	  sinr_dig_mcp	  sinr_dig_cbf
  0.0000000e+000  1.6141534e+000  1.6141534e+000  2.1162181e+000  2.1162182e+000
  5.0000000e-002  1.5236393e+000  1.5236393e+000  1.7361739e+000  1.8862420e+000
  1.0000000e-001  1.4433804e+000  1.4433380e+000  1.5227987e+000  1.6970348e+000
  1.5000000e-001  1.3915539e+000  1.3715878e+000  1.3890090e+000  1.5433409e+000
  2.0000000e-001  1.3686052e+000  1.3070696e+000  1.2984682e+000  1.4169519e+000
  2.5000000e-001  1.3624460e+000  1.2487230e+000  1.2340174e+000  1.3113517e+000
  3.0000000e-001  1.3671995e+000  1.1956859e+000  1.1865748e+000  1.2217888e+000
  3.5000000e-001  1.3795488e+000  1.1472503e+000  1.1508726e+000  1.1448193e+000
  4.0000000e-001  1.3974381e+000  1.1028296e+000  1.1236314e+000  1.0779088e+000
  4.5000000e-001  1.4195079e+000  1.0619333e+000  1.1026943e+000  1.0191607e+000
  5.0000000e-001  1.4448158e+000  1.0241485e+000  1.0865799e+000  9.6712963e-001
  5.5000000e-001  1.4726839e+000  9.8912449e-001  1.0742341e+000  9.2069539e-001
  6.0000000e-001  1.5026108e+000  9.5656220e-001  1.0648851e+000  8.7897652e-001
  6.5000000e-001  1.5342165e+000  9.2620445e-001  1.0579543e+000  8.4126850e-001
  7.0000000e-001  1.5672078e+000  8.9782906e-001  1.0529985e+000  8.0700687e-001
  7.5000000e-001  1.6013544e+000  8.7124306e-001  1.0496729e+000  7.7572359e-001
  8.0000000e-001  1.6364728e+000  8.4627799e-001  1.0477047e+000  7.4703670e-001
  8.5000000e-001  1.6724153e+000  8.2609934e-001  1.0468755e+000  7.2062691e-001
  9.0000000e-001  1.7090619e+000  8.0979650e-001  1.0470082e+000  6.9622592e-001
  9.5000000e-001  1.7463134e+000  7.9501234e-001  1.0479579e+000  6.7360658e-001
  1.0000000e+000  1.7840882e+000  7.8151578e-001  1.0496050e+000  6.5257514e-001
  1.0500000e+000  1.8223177e+000  7.6912959e-001  1.0518498e+000  6.3296533e-001
  1.1000000e+000  1.8609445e+000  7.5771217e-001  1.0546085e+000  6.1463270e-001
  1.1500000e+000  1.8999199e+000  7.4714745e-001  1.0578106e+000  5.9745484e-001
  1.2000000e+000  1.9392027e+000  7.3733868e-001  1.0613961e+000  5.8132103e-001
  1.2500000e+000  1.9787576e+000  7.2820412e-001  1.0653136e+000  5.6613599e-001
  1.3000000e+000  2.0185541e+000  7.1967405e-001  1.0695192e+000  5.5181582e-001
  1.3500000e+000  2.0585662e+000  7.1168845e-001  1.0739749e+000  5.3828609e-001
  1.4000000e+000  2.0987711e+000  7.0419528e-001  1.0786477e+000  5.2548072e-001
  1.4500000e+000  2.1391494e+000  6.9714918e-001  1.0835092e+000  5.1334079e-001
  1.5000000e+000  2.1796837e+000  6.9051032e-001  1.0885343e+000  5.0181359e-001
  1.5500000e+000  2.2203592e+000  6.8424360e-001  1.0937011e+000  4.9085195e-001
  1.6000000e+000  2.2611625e+000  6.7831795e-001  1.0989906e+000  4.8041323e-001
  1.6500000e+000  2.3020823e+000  6.7270572e-001  1.1043858e+000  4.7045909e-001
  1.7000000e+000  2.3431083e+000  6.6738224e-001  1.1098718e+000  4.6095444e-001
  1.7500000e+000  2.3842315e+000  6.6232540e-001  1.1154354e+000  4.5186890e-001
  1.8000000e+000  2.4254438e+000  6.5751534e-001  1.1210649e+000  4.4317242e-001
  1.8500000e+000  2.4667382e+000  6.5293414e-001  1.1267500e+000  4.3484035e-001
  1.9000000e+000  2.5081085e+000  6.4856563e-001  1.1324813e+000  4.2684785e-001
  1.9500000e+000  2.5495489e+000  6.4439511e-001  1.1382507e+000  4.1917294e-001
  2.0000000e+000  2.5910544e+000  6.4040925e-001  1.1440507e+000  4.1179722e-001


==> nu_vs_epsil_beta06_yup0_CBf.dat <==
  0.0000000e+000  1.0000000e+000
  1.0000000e-002  1.0000000e+000
  2.0000000e-002  1.0000000e+000
  3.0000000e-002  1.0000000e+000
  4.0000000e-002  1.0000000e+000
  5.0000000e-002  1.0000000e+000
  6.0000000e-002  1.0000000e+000
  7.0000000e-002  1.0000000e+000
  8.0000000e-002  1.0000000e+000
  9.0000000e-002  1.0000000e+000
  1.0000000e-001  1.0000000e+000
  1.1000000e-001  1.0000000e+000
  1.2000000e-001  1.0000000e+000
  1.3000000e-001  1.0000000e+000
  1.4000000e-001  1.0000000e+000
  1.5000000e-001  1.0000000e+000
  1.6000000e-001  1.0000000e+000
  1.7000000e-001  1.0000000e+000
  1.8000000e-001  1.0000000e+000
  1.9000000e-001  1.0000000e+000
  2.0000000e-001  1.0000000e+000
  2.1000000e-001  1.0000000e+000
  2.2000000e-001  1.0000000e+000
  2.3000000e-001  1.0000000e+000
  2.4000000e-001  1.0000000e+000
  2.5000000e-001  1.0000000e+000
  2.6000000e-001  1.0000000e+000
  2.7000000e-001  1.0000000e+000
  2.8000000e-001  1.0000000e+000
  2.9000000e-001  1.0000000e+000
  3.0000000e-001  1.0000000e+000
  3.1000000e-001  1.0000000e+000
  3.2000000e-001  1.0000000e+000
  3.3000000e-001  1.0000000e+000
  3.4000000e-001  1.0000000e+000
  3.5000000e-001  1.0000000e+000
  3.6000000e-001  1.0000000e+000
  3.7000000e-001  1.0000000e+000
  3.8000000e-001  1.0000000e+000
  3.9000000e-001  1.0000000e+000
  4.0000000e-001  1.0000000e+000
  4.1000000e-001  1.0000000e+000
  4.2000000e-001  1.0000000e+000
  4.3000000e-001  1.0000000e+000
  4.4000000e-001  1.0000000e+000
  4.5000000e-001  1.0000000e+000
  4.6000000e-001  1.0000000e+000
  4.7000000e-001  1.0000000e+000
  4.8000000e-001  1.0000000e+000
  4.9000000e-001  1.0000000e+000
  5.0000000e-001  1.0000000e+000
  5.1000000e-001  1.0000000e+000
  5.2000000e-001  1.0000000e+000
  5.3000000e-001  1.0000000e+000
  5.4000000e-001  1.0000000e+000
  5.5000000e-001  1.0000000e+000
  5.6000000e-001  1.0000000e+000
  5.7000000e-001  1.0000000e+000
  5.8000000e-001  1.0000000e+000
  5.9000000e-001  1.0000000e+000
  6.0000000e-001  1.0000000e+000
  6.1000000e-001  1.0000000e+000
  6.2000000e-001  1.0000000e+000
  6.3000000e-001  1.0000000e+000
  6.4000000e-001  1.0000000e+000
  6.5000000e-001  1.0000000e+000
  6.6000000e-001  1.0000000e+000
  6.7000000e-001  1.0000000e+000
  6.8000000e-001  1.0000000e+000
  6.9000000e-001  1.0000000e+000
  7.0000000e-001  1.0000000e+000
  7.1000000e-001  1.0000000e+000
  7.2000000e-001  1.0000000e+000
  7.3000000e-001  1.0000000e+000
  7.4000000e-001  1.0000000e+000
  7.5000000e-001  1.0000000e+000
  7.6000000e-001  1.0000000e+000
  7.7000000e-001  1.0000000e+000
  7.8000000e-001  1.0000000e+000
  7.9000000e-001  1.0000000e+000
  8.0000000e-001  1.0000000e+000
  8.1000000e-001  1.0000000e+000
  8.2000000e-001  8.4063095e-001
  8.3000000e-001  8.3494931e-001
  8.4000000e-001  8.2955267e-001
  8.5000000e-001  8.2439919e-001
  8.6000000e-001  8.1945708e-001
  8.7000000e-001  8.1470146e-001
  8.8000000e-001  8.1011240e-001
  8.9000000e-001  8.0567361e-001
  9.0000000e-001  8.0137156e-001
  9.1000000e-001  7.9719485e-001
  9.2000000e-001  7.9313374e-001
  9.3000000e-001  7.8917982e-001
  9.4000000e-001  7.8532579e-001
  9.5000000e-001  7.8156522e-001
  9.6000000e-001  7.7789243e-001
  9.7000000e-001  7.7430233e-001
  9.8000000e-001  7.7079040e-001
  9.9000000e-001  7.6735253e-001
  1.0000000e+000  7.6398501e-001


==> nu_vs_epsil_beta06_yup0_MCP.dat <==
  0.0000000e+000  1.0000000e+000
  1.0000000e-002  1.0000000e+000
  2.0000000e-002  1.0000000e+000
  3.0000000e-002  1.0000000e+000
  4.0000000e-002  1.0000000e+000
  5.0000000e-002  1.0000000e+000
  6.0000000e-002  1.0000000e+000
  7.0000000e-002  1.0000000e+000
  8.0000000e-002  1.0000000e+000
  9.0000000e-002  1.0000000e+000
  1.0000000e-001  9.9588050e-001
  1.1000000e-001  9.7701404e-001
  1.2000000e-001  9.5942619e-001
  1.3000000e-001  9.4295349e-001
  1.4000000e-001  9.2746361e-001
  1.5000000e-001  9.1284765e-001
  1.6000000e-001  8.9901478e-001
  1.7000000e-001  8.8588825e-001
  1.8000000e-001  8.7340257e-001
  1.9000000e-001  8.6150133e-001
  2.0000000e-001  8.5013551e-001
  2.1000000e-001  8.3926224e-001
  2.2000000e-001  8.2884374e-001
  2.3000000e-001  8.1884655e-001
  2.4000000e-001  8.0924087e-001
  2.5000000e-001  8.0000000e-001
  2.6000000e-001  7.9109995e-001
  2.7000000e-001  7.8251904e-001
  2.8000000e-001  7.7423763e-001
  2.9000000e-001  7.6623786e-001
  3.0000000e-001  7.5850343e-001
  3.1000000e-001  7.5101940e-001
  3.2000000e-001  7.4377207e-001
  3.3000000e-001  7.3674885e-001
  3.4000000e-001  7.2993810e-001
  3.5000000e-001  7.2332906e-001
  3.6000000e-001  7.1691176e-001
  3.7000000e-001  7.1067696e-001
  3.8000000e-001  7.0461602e-001
  3.9000000e-001  6.9872093e-001
  4.0000000e-001  6.9298419e-001
  4.1000000e-001  6.8739880e-001
  4.2000000e-001  6.8195817e-001
  4.3000000e-001  6.7665616e-001
  4.4000000e-001  6.7148698e-001
  4.5000000e-001  6.6644519e-001
  4.6000000e-001  6.6152565e-001
  4.7000000e-001  6.5672354e-001
  4.8000000e-001  6.5203430e-001
  4.9000000e-001  6.4745361e-001
  5.0000000e-001  6.4297740e-001
  5.1000000e-001  6.3860179e-001
  5.2000000e-001  6.3432313e-001
  5.3000000e-001  6.3013795e-001
  5.4000000e-001  6.2604294e-001
  5.5000000e-001  6.2203496e-001
  5.6000000e-001  6.1811104e-001
  5.7000000e-001  6.1426833e-001
  5.8000000e-001  6.1050413e-001
  5.9000000e-001  6.0681585e-001
  6.0000000e-001  6.0320103e-001
  6.1000000e-001  5.9965733e-001
  6.2000000e-001  5.9618248e-001
  6.3000000e-001  5.9277436e-001
  6.4000000e-001  5.8943089e-001
  6.5000000e-001  5.8615012e-001
  6.6000000e-001  5.8293016e-001
  6.7000000e-001  5.7976921e-001
  6.8000000e-001  5.7666552e-001
  6.9000000e-001  5.7361745e-001
  7.0000000e-001  5.7062339e-001
  7.1000000e-001  5.6768181e-001
  7.2000000e-001  5.6479125e-001
  7.3000000e-001  5.6195028e-001
  7.4000000e-001  5.5915755e-001
  7.5000000e-001  5.5641175e-001
  7.6000000e-001  5.5371161e-001
  7.7000000e-001  5.5105592e-001
  7.8000000e-001  5.4844351e-001
  7.9000000e-001  5.4587326e-001
  8.0000000e-001  5.4334407e-001
  8.1000000e-001  5.4085490e-001
  8.2000000e-001  5.3840473e-001
  8.3000000e-001  5.3599260e-001
  8.4000000e-001  5.3361755e-001
  8.5000000e-001  5.3127867e-001
  8.6000000e-001  5.2897508e-001
  8.7000000e-001  5.2670593e-001
  8.8000000e-001  5.2447040e-001
  8.9000000e-001  5.2226769e-001
  9.0000000e-001  5.2009703e-001
  9.1000000e-001  5.1795767e-001
  9.2000000e-001  5.1584890e-001
  9.3000000e-001  5.1377000e-001
  9.4000000e-001  5.1172031e-001
  9.5000000e-001  5.0969916e-001
  9.6000000e-001  5.0770593e-001
  9.7000000e-001  5.0573998e-001
  9.8000000e-001  5.0380073e-001
  9.9000000e-001  5.0188759e-001
  1.0000000e+000  5.0000000e-001

